Adaptive Multilevel Monte Carlo for Probabilities

We consider the numerical approximation of $\mathbb{P}[G\in \Omega]$ where the $d$-dimensional random variable $G$ cannot be sampled directly, but there is a hierarchy of increasingly accurate approximations $\{G_\ell\}_{\ell\in\mathbb{N}}$ which can be sampled. The cost of standard Monte Carlo estimation scales poorly with accuracy in this setup since it compounds the approximation and sampling cost. A direct application of Multilevel Monte Carlo improves this cost scaling slightly, but returns sub-optimal computational complexities since estimation of the probability involves a discontinuous functional of $G_\ell$. We propose a general adaptive framework which is able to return the MLMC complexities seen for smooth or Lipschitz functionals of $G_\ell$. Our assumptions and numerical analysis are kept general allowing the methods to be used for a wide class of problems. We present numerical experiments on nested simulation for risk estimation, where $G = \mathbb{E}[X|Y]$ is approximated by an inner Monte Carlo estimate. Further experiments are given for digital option pricing, involving an approximation of a $d$-dimensional SDE.

==> results/data-basic/ad-levels.csv <==
level M cost Vf V mf m
0 10000000 10000000 0.169604501319 0.169604501319 0.216459 0.216459
1 10000000 40551466 0.07359521196751001 0.11777111403759 0.0799943 -0.1363671
2 10000000 96551396 0.040029024569190004 0.03812685743751 0.0417741 -0.0383307
3 10000000 195296736 0.030886790117910002 0.01246230183911 0.0319047 -0.0097467
4 10000000 383798032 0.02759749574151 0.005885601311 0.0284043 -0.003633
5 10000000 764340752 0.02605156882239 0.0030023118092400002 0.0267681 -0.0015774
6 10000000 1542803776 0.02545072972431 0.0015693038615899998 0.0261337 -0.0007721
7 10000000 3114035072 0.02496541824039 0.00083283807424 0.0256219 -0.0004024
8 10000000 6283208960 0.024655068033989997 0.00043725058271 0.0252949 -0.0002223


==> results/data-basic/st-gam1-levels.csv <==
level M cost Vf V mf m
0 10000000 10000000 0.16965825170555998 0.16965825170555998 0.2165538 0.2165538
1 10000000 30000000 0.11176974207511 0.08047231344123999 0.1282067 -0.0882626
2 10000000 60000000 0.07369473927615999 0.04579416260604 0.0801128 -0.0481086
3 10000000 120000000 0.05045044392591 0.02635574740775 0.0532903 -0.0267685
4 10000000 240000000 0.03736447217436 0.015231045616 0.0388758 -0.014372
5 10000000 480000000 0.03076900151479 0.008630461731839999 0.0317789 -0.0072896
6 10000000 960000000 0.027365787614309998 0.00487155077056 0.0281587 -0.0034712
7 10000000 1920000000 0.02577142262716 0.00292194805079 0.0264722 -0.0016589
8 10000000 3840000000 0.02502347837439 0.00179059035136 0.0256831 -0.0007808


==> results/data-basic/st-gam2-levels.csv <==
level M cost Vf V mf m
0 10000000 10000000 0.16950120252639 0.16950120252639 0.2162769 0.2162769
1 10000000 50000000 0.07365761929404001 0.11769772273756 0.0800686 -0.1362662
2 10000000 200000000 0.03736613221824 0.04073536263199 0.0388776 -0.0411599
3 10000000 800000000 0.02733502249879 0.01341785065639 0.0281261 -0.0106981
4 10000000 3200000000 0.02501626869975 0.00472288732144 0.0256755 -0.0024316
5 10000000 12800000000 0.02458376168796 0.0019884766940400003 0.0252198 -0.0005686
6 10000000 51200000000 0.02444776413244 0.00093028147679 0.0250766 -0.0001361
7 10000000 204800000000 0.02436302984124 0.00044819885756 0.0249874 -3.38e-05
8 10000000 819200000000 0.02436578490591 0.00022389990199 0.0249903 -9.9e-06


==> results/data-nest-mp/ad-levels.csv <==
level M cost Vf V mf m
0 100000 3200000 0.0720763239 0.0720763239 0.07819 0.07819
1 100000 8924928 0.0408584176 0.02303308299375 0.04268 -0.0335975
2 100000 21554688 0.0294476631 0.01107391069375 0.03037 -0.0119175
3 100000 47171584 0.0261006876 0.0054052447984375 0.02682 -0.00384125
4 100000 97965568 0.0240613911 0.002714039944433594 0.02467 -0.0013084375
5 100000 202668032 0.02389975 0.0013453628881835939 0.0245 -0.0003609375
6 100000 415195136 0.0244414951 0.0006974011151794434 0.02507 0.000118515625
7 100000 848465920 0.0236619375 0.00032561142669525146 0.02425 -0.0001386328125
8 100000 1701543936 0.0248212791 0.00019391772634277344 0.02547 -2.703125e-05


==> results/data-nest-mp/ad-mlmc.csv <==
tol P cost L Qw Qs
0.0025000000000000005 0.026068946986675248 50088704 2 -142.9508770148544 2.558737586897493
0.001703230172644903 0.0255007177253038 101611264 2 -123.78761455051722 2.3831134152909415
0.001160397208403195 0.025214900541014926 220958208 2 -296.93630259532074 2.4607435188097413
0.0007905694150420948 0.024916482161448324 487256832 2 -320.375596656994 2.5518347952039737
0.0005386086725079712 0.02496269575473733 1075127296 2 -308.99814389447266 2.642269369179564
0.0003669498169055175 0.025078754359080004 2315390208 2 -312.45043675721405 2.6121256153017156
0.00025 0.025014840514565043 7754135552 3 -314.33878785905887 2.618697530603456
0.0001703230172644904 0.02496691161393878 16723416320 3 -329.3871239974135 2.6227771492932477
0.00011603972084031957 0.02494854193247378 35953381888 3 -333.46485958120604 2.6064261828680655
7.905694150420948e-05 0.024957048915243137 110863589888 4 -333.0089809865856 2.608846963644152


==> results/data-nest-mp/const-sig.csv <==
sigma,worksmall,workmid,workbig
0.001,3.72095961678921,6.84268671958502,20.48395774871
0.002782559402207,5.99680734979051,5.99680734979051,19.348799311896
0.007742636826811,2.20961639458874,7.33124375450251,12.8780972389898
0.021544346900319,3.2558351035878,5.8606386110684,16.4779632088164
0.059948425031894,0.982846878492981,4.96931306855608,7.62280856888054
0.166810053720006,0.529360435722991,1.37482278461669,1.22268307085804
0.281424945589406,0.958857085609794,0.958857085609794,0.604130247633887
0.464158883361278,1.55632293495137,1.55632293495137,0.935540883899236
1.29154966501488,2.12702158026165,4.01982680001756,3.68054145140526
3.59381366380463,2.31170176650051,5.72657338547629,8.75195718615238
10,2.31659171908727,5.69450583992421,12.0504274974541


==> results/data-nest-mp/st-gam1-levels.csv <==
level M cost Vf V mf m
0 100000 100000 0.0722618719 0.0722618719 0.07841 0.07841
1 100000 200000 0.0534585111 0.0260104111 0.05667 -0.02167
2 100000 400000 0.0427474375 0.018128907099999998 0.04475 -0.01327
3 100000 800000 0.03405391 0.012412371899999998 0.0353 -0.00909
4 100000 1600000 0.029654251899999998 0.008500793599999999 0.03059 -0.00492
5 100000 3200000 0.0266208831 0.005836274975 0.02737 -0.002495
6 100000 6400000 0.0263561319 0.004054059099999999 0.02709 -0.00097
7 100000 12800000 0.0248687296 0.0029244224 0.02552 -0.00076
8 100000 25600000 0.023728537600000002 0.001947292975 0.02432 -0.000455


==> results/data-nest-mp/st-gam1-mlmc.csv <==
tol P cost L Qw Qs
0.0025000000000000005 0.02586947392756715 7881152 2 -0.04785874685966524 0.034655077832545164
0.001703230172644903 0.024995296278713493 16504320 2 -0.09701261479442157 0.03441975301159614
0.001160397208403195 0.025144454406117865 61360000 3 -0.1010854730380209 0.032636757021602
0.0007905694150420948 0.024204671048721708 218141312 4 -0.11321273875872813 0.03223856994539419
0.0005386086725079712 0.024597109226789232 472669056 4 -0.10196364790819185 0.03222212573884559
0.0003669498169055175 0.024893849442944017 1015248064 4 -0.09453419496178637 0.03198493615325951
0.00025 0.025165631765180857 3532694208 5 -0.07921551214849856 0.03198992068793244
0.0001703230172644904 0.025181003408799633 7604790592 5 -0.08100439497643037 0.03189144762440978


==> results/data-nest-mp/st-gam2-levels.csv <==
level M cost Vf V mf m
0 100000 100000 0.0723630391 0.0723630391 0.07853 0.07853
1 100000 400000 0.0411784191 0.023777092774999998 0.04303 -0.036165
2 100000 1600000 0.0294852319 0.01142684899375 0.03041 -0.0127975
3 100000 6400000 0.0240518844 0.005366491975 0.02466 -0.004445
4 100000 25600000 0.0248687296 0.0027401891 0.02552 -0.00103
5 100000 102400000 0.0240328704 0.001271156975 0.02464 -0.000305
6 100000 409600000 0.0246978844 0.0006687463999999999 0.02534 -6e-05
7 100000 1638400000 0.0246219324 0.00032561734375000003 0.02526 8.75e-05
8 100000 6553600000 0.024384499900000002 0.00017061644375 0.02501 -9.25e-05


==> results/data-nest-mp/st-gam2-mlmc.csv <==
tol P cost L Qw Qs
0.0025000000000000005 0.024797655993675272 4931216 2 -0.09245403398874774 0.045265566056181185
0.001703230172644903 0.02453150640632036 10607728 2 -0.09555647220485931 0.04302363523185054
0.001160397208403195 0.025527939912535415 55576912 3 -0.08673679466182835 0.04282312891816777
0.0007905694150420948 0.025220128353718375 120016992 3 -0.08858907287897493 0.04344408287236143
0.0005386086725079712 0.025002502928314945 257426384 3 -0.08784436535896487 0.04356278314624605
0.0003669498169055175 0.02501355375196176 558337424 3 -0.08574500390782061 0.04380720821948084
0.00025 0.024945973702097234 2714102432 4 -0.08368506382794416 0.04370907691967
0.0001703230172644904 0.024986681243995227 5837585904 4 -0.08300619426658946 0.04368557542383573
0.00011603972084031957 0.02497440792479663 12347322768 4 -0.08312269592215003 0.04364028871256449


==> results/data-sum-strike/ad-d10-euler-levels.csv <==
level M cost Vf V mf m
0 1000000 1000000 0.006223774831 0.006223774831 0.006263 0.006263
1 1000000 3832438 0.018678440318999998 0.012695646118999999 0.019041 0.012859
2 1000000 8638118 0.023114494375000003 0.005375947584 0.023675 0.004696
3 1000000 17494816 0.024335098236 0.002360602876 0.024958 0.001182
4 1000000 35461096 0.024581102910999998 0.0012358844 0.025217 0.00034
5 1000000 72250048 0.024556413519000002 0.0005639919 0.025191 9e-05
6 1000000 147702624 0.024648517056 0.000284999831 0.025288 1.3e-05


==> results/data-sum-strike/ad-d10-euler-mlmc.csv <==
tol P cost L Qw Qs
0.0025000000000000005 0.025077701195904155 535726 2 0.05030730279578388 0.03153325565570292
0.0014987106257973524 0.024166702791082424 1356832 2 0.04778336488634008 0.02947230689370533
0.000898453415951157 0.02407447028598286 6079892 3 0.04826686541107013 0.028413378023653173
0.0005386086725079712 0.024904840774330205 17411944 3 0.05009509967792577 0.029548343161937305
0.000322887416253721 0.02509928416222625 74728638 4 0.051636853391512805 0.02794249549414373
0.00019356592067028175 0.025187871745992674 209210720 4 0.05220005685438086 0.02808620441945377
0.00011603972084031957 0.025237744089300938 581089028 4 0.05332881799974659 0.027794832038991756
6.956398505517814e-05 0.025220683491091356 2290277972 5 0.05062247060761168 0.027421542412344787
4.1702513430001485e-05 0.02524273699421474 6369478218 5 0.05263795147572588 0.02741593234505461
2.5e-05 0.02523564736316639 17677237460 5 0.052707840586995174 0.027159738055659275


==> results/data-sum-strike/ad-euler-levels.csv <==
level M cost Vf V mf m
0 1000000 1000000 0.003512574375 0.003512574375 0.003525 0.003525
1 1000000 3370850 0.019059203030999998 0.015582379439 0.019437 0.015831
2 1000000 7222532 0.023159266716 0.005044868124 0.023722 0.004374
3 1000000 14770360 0.024382599935999998 0.002653291036 0.025008 0.000842
4 1000000 30014776 0.024162149824 0.001389959196 0.024776 0.000202
5 1000000 61272624 0.024224875035999998 0.000771992256 0.024842 8.8e-05
6 1000000 123799168 0.0244319964 0.000359999936 0.02506 8e-06


==> results/data-sum-strike/ad-euler-mlmc.csv <==
tol P cost L Qw Qs
0.0025000000000000005 0.025531233672788475 340196 2 0.03283460761164775 0.020459998182150274
0.001160397208403195 0.02567688759230886 3334408 3 0.03338885722668501 0.02414594582051069
0.0005386086725079712 0.025022594356049463 15386182 3 0.032080962084271934 0.02382434311510268
0.00025 0.024881952894738435 109252566 4 0.026330302977296584 0.024635592253366922
0.00011603972084031957 0.024983193358251787 518552538 4 0.02672442687566762 0.02523744656462642
5.386086725079711e-05 0.024985742994991997 3497951096 5 0.02433966865374765 0.026369171252671925
2.5e-05 0.025015885256220737 16283174342 5 0.025456519381436834 0.02650060309458407
1.1603972084031956e-05 0.025007275055330243 103966967320 6 0.0256415903480123 0.026812876971551002


==> results/data-sum-strike/ad-milstein-levels.csv <==
level M cost Vf V mf m
0 1000000 1000000 0.0200126151 0.0200126151 0.02043 0.02043
1 1000000 3202756 0.023023030758999998 0.003664487024 0.023579 0.003676
2 1000000 6690030 0.024088008796 0.000909314416 0.024698 0.000828
3 1000000 13595384 0.024529823431000002 0.000254945711 0.025163 0.000233
4 1000000 27392968 0.024347449159 4.8998319e-05 0.024971 4.1e-05
5 1000000 55256784 0.024469040199 2.1999516e-05 0.025099 2.2e-05
6 1000000 110724384 0.024248632311 3.999984e-06 0.024867 4e-06


==> results/data-sum-strike/ad-milstein-mlmc.csv <==
tol P cost L Qw Qs
0.0025000000000000005 0.02368717860460561 117398 2 0.004382618223083093 0.014517683444561077
0.001160397208403195 0.02524190697892774 808248 3 0.005260156271885385 0.015917897285938218
0.0005386086725079712 0.02486406337766893 3820733 3 0.004818870257850629 0.015294310305470741
0.00025 0.024873232797357443 20714706 4 0.004243522799643896 0.01427899208121082
0.00011603972084031957 0.024950057754366328 91182282 4 0.004186173487475765 0.013808229409919867
5.386086725079711e-05 0.024990810402554662 485055928 5 0.004546031416376756 0.01568963263765088
2.5e-05 0.024996702492942165 2271655503 5 0.0046546111509714345 0.01608947267468032
1.1603972084031956e-05 0.024999571332412544 11589972705 6 0.004618653827742751 0.01687192856542461
5.386086725079712e-06 0.024997558262436898 53717582124 6 0.004602499188807679 0.0161017043757163
2.5e-06 0.025001037615769398 262332754146 7 0.004606306841446588 0.01648380267910862


==> results/data-sum-strike/st-gam1-d10-euler-levels.csv <==
level M cost Vf V mf m
0 1000000 1000000 0.006174398631 0.006174398631 0.006213 0.006213
1 1000000 3000000 0.013562882496 0.0074638399639999995 0.013752 0.007494
2 1000000 6000000 0.018717877275999998 0.005722969456 0.019082 0.005388
3 1000000 12000000 0.021439513599999998 0.0038532975 0.02192 0.00295
4 1000000 24000000 0.023083055836 0.002714468719 0.023642 0.001591
5 1000000 48000000 0.023974872759 0.001985263836 0.024579 0.000858
6 1000000 96000000 0.024206818671 0.001320843975 0.024823 0.000395


==> results/data-sum-strike/st-gam1-d10-euler-mlmc.csv <==
tol P cost L Qw Qs
0.0025000000000000005 0.023393366774371645 1117268 3 0.020734596354548412 0.008651154035439153
0.0014987106257973524 0.02523238726985022 6402568 4 0.02257689833815675 0.011279460818295051
0.000898453415951157 0.025274793485543724 50067204 6 0.03526148039244804 0.011822990482240246
0.0005386086725079712 0.02528333718302192 136845400 6 0.028982927243335028 0.011434936773107389
0.000322887416253721 0.0253342649962983 585897684 7 0.036395195522678093 0.010998368033492472
0.00019356592067028175 0.025134475406985986 1620337824 7 0.023057741561882752 0.011097174330199955
0.00011603972084031957 0.025188273165354123 6937821068 8 0.02421133996357867 0.011053511259431548
6.956398505517814e-05 0.025211499977075055 29242262516 9 0.02159171192664626 0.010900010482068978
4.1702513430001485e-05 0.025221428796703766 81229253152 9 0.01734489717658792 0.010827845213321537


==> results/data-sum-strike/st-gam1-euler-levels.csv <==
level M cost Vf V mf m
0 1000000 1000000 0.003682339584 0.003682339584 0.003696 0.003696
1 1000000 3000000 0.012764763376 0.0092960156 0.012932 0.00938
2 1000000 6000000 0.018871745436 0.006516385564 0.019242 0.006294
3 1000000 12000000 0.021924029671 0.003974065879 0.022427 0.002989
4 1000000 24000000 0.023393534976 0.002789070679 0.023968 0.001389
5 1000000 48000000 0.023788469311 0.0021416636 0.024383 0.00058
6 1000000 96000000 0.023991036784 0.001618906975 0.024596 0.000305


==> results/data-sum-strike/st-gam1-milstein-levels.csv <==
level M cost Vf V mf m
0 1000000 1000000 0.019790040796 0.019790040796 0.020198 0.020198
1 1000000 3000000 0.022171345404000002 0.0029416829749999997 0.022686 0.002705
2 1000000 6000000 0.023175459879 0.001313882751 0.023739 0.001057
3 1000000 12000000 0.023995790799 0.000714748999 0.024601 0.000501
4 1000000 24000000 0.023873121216 0.000327948924 0.024472 0.000226
5 1000000 48000000 0.024332247975000002 0.00017898177499999998 0.024955 0.000135
6 1000000 96000000 0.024405398975999998 0.00010399452399999999 0.025032 7.4e-05


==> results/data-sum-strike/st-gam2-d10-euler-levels.csv <==
level M cost Vf V mf m
0 1000000 1000000 0.006164522791 0.006164522791 0.006203 0.006203
1 1000000 5000000 0.0184850544 0.012509521776000001 0.01884 0.012668
2 1000000 20000000 0.023280225199 0.005286069375 0.023849 0.004575
3 1000000 80000000 0.024353149471 0.002373752311 0.024977 0.001117
4 1000000 320000000 0.024410148631000002 0.0011248969589999999 0.025037 0.000321
5 1000000 1280000000 0.024714022551 0.000560998631 0.025357 3.7e-05
6 1000000 5120000000 0.024537420759 0.00029999996399999995 0.025171 6e-06


==> results/data-sum-strike/st-gam2-d10-euler-mlmc.csv <==
tol P cost L Qw Qs
0.0025000000000000005 0.02481389249014097 1364350 3 0.01771940680123456 0.023821629218322784
0.0014987106257973524 0.02392545242621442 3436402 3 0.01723001019948291 0.02334154985327927
0.000898453415951157 0.02488778023685014 26133142 4 0.023223621051507045 0.01922969172644655
0.0005386086725079712 0.025012481546781765 71386826 4 0.02379830302454579 0.020098887835862556
0.000322887416253721 0.02529883042387054 450543040 5 0.027141586665003277 0.019180584724900744
0.00019356592067028175 0.025260017528173195 1228393489 5 0.026282868773403783 0.019261018335997603
0.00011603972084031957 0.025265172697524707 3395981708 5 0.026300252548990943 0.01916412268007097
6.956398505517814e-05 0.025315377554385184 20995803885 6 0.025892218275897366 0.01908713769041525
4.1702513430001485e-05 0.025256545003588513 58008408852 6 0.025461762825888436 0.01894314266698107


==> results/data-sum-strike/st-gam2-euler-levels.csv <==
level M cost Vf V mf m
0 1000000 1000000 0.003548319279 0.003548319279 0.003561 0.003561
1 1000000 5000000 0.019183171644 0.015771103216 0.019566 0.016028
2 1000000 20000000 0.023340216256 0.0050099467749999994 0.023912 0.004365
3 1000000 80000000 0.023951101084 0.002532155439 0.024554 0.000919
4 1000000 320000000 0.0244129984 0.0014139433559999998 0.02504 0.000238
5 1000000 1280000000 0.024078502656000002 0.000653997084 0.024688 5.4e-05
6 1000000 5120000000 0.024587749824 0.000330999999 0.025224 -1e-06


==> results/data-sum-strike/st-gam2-euler-mlmc.csv <==
tol P cost L Qw Qs
0.0025000000000000005 0.027540301439269395 1622455 3 0.022879303605632468 0.030189998491438632
0.001160397208403195 0.025674460561664867 18083555 4 0.024021663515919462 0.021160928508537187
0.0005386086725079712 0.025034171777377108 77253093 4 0.022759922131425095 0.0203535550727575
0.00025 0.02506240171112983 829526693 5 0.019621783909674045 0.021470391178041292
0.00011603972084031957 0.025018080999405157 3847097346 5 0.019370136337998844 0.021531789506494165
5.386086725079711e-05 0.024982222421524185 39102542675 6 0.01797136153063338 0.0224365081990752
2.5e-05 0.024987544394362637 181547932412 6 0.018084891886134196 0.022375951667861577


==> results/data-sum-strike/st-gam2-milstein-levels.csv <==
level M cost Vf V mf m
0 1000000 1000000 0.019773727239 0.019773727239 0.020181 0.020181
1 1000000 5000000 0.023408767743999997 0.0037052136310000003 0.023984 0.003713
2 1000000 20000000 0.024047130975 0.000842408639 0.024655 0.000769
3 1000000 80000000 0.024450993600000002 0.00023095631900000002 0.02508 0.000209
4 1000000 320000000 0.024129833436 5.4998151000000004e-05 0.024742 4.3e-05
5 1000000 1280000000 0.024450043759 1.8999775000000002e-05 0.025079 1.5e-05
6 1000000 5120000000 0.024477588336 2e-06 0.025108 0.0


==> results/data-sum-strike/st-gam2-milstein-mlmc.csv <==
tol P cost L Qw Qs
0.0025000000000000005 0.0250628123679755 138715 2 0.006135809570767249 0.017143563277880292
0.001160397208403195 0.02477336224320567 1281296 3 0.004882911935423943 0.013252165991753885
0.0005386086725079712 0.025047685270379805 6237490 3 0.004941923658764023 0.014324293658173776
0.00025 0.024873313452719887 50896499 4 0.004010411403980804 0.013501031472950308
0.00011603972084031957 0.0249603850282493 238014383 4 0.004207615704341073 0.014269383038689206
5.386086725079711e-05 0.024980633304171024 1691811834 5 0.004520641295077741 0.01566685270649721
2.5e-05 0.02499061609426194 7762906270 5 0.004591256641608562 0.015567023726387077
1.1603972084031956e-05 0.024993662553222655 48131159500 6 0.004570467781665989 0.015741803019077343
5.386086725079712e-06 0.024997071715171574 218517041857 6 0.004645235058033004 0.016193594508900996

